Robust Image Reconstruction with Misaligned Structural Information

Multi-modality (or multi-channel) imaging is becoming increasingly important and more widely available, e.g. hyperspectral imaging in remote sensing, spectral CT in material sciences as well as multi-contrast MRI and PET-MR in medicine. Research in the last decades resulted in a plethora of mathematical methods to combine data from several modalities. State-of-the-art methods, often formulated as variational regularization, have shown to significantly improve image reconstruction both quantitatively and qualitatively. Almost all of these models rely on the assumption that the modalities are perfectly registered, which is not the case in most real world applications. We propose a variational framework which jointly performs reconstruction and registration, thereby overcoming this hurdle. Our approach is the first to achieve this for different modalities and outranks established approaches in terms of accuracy of both reconstruction and registration. Numerical results on simulated and real data show the potential of the proposed strategy for various applications in multi-contrast MRI, PET-MR, and hyperspectral imaging: typical misalignments between modalities such as rotations, translations, zooms can be effectively corrected during the reconstruction process. Therefore the proposed framework allows the robust exploitation of shared information across multiple modalities under real conditions.

==> images/pet/rotations_KL/recon_ss_1_angle_2.txt <==
SSIM: 0.681938594782985 
RelDiff VF: 1.0083842199691306 


==> images/pet/rotations_KL/recon_ss_2_angle_2.txt <==
SSIM: 0.9007264831738662 
RelDiff VF: 0.13966632935176437 


==> images/pet/rotations_KL/recon_ss_2_angle_4.txt <==
SSIM: 0.7330485588156449 
RelDiff VF: 0.8418465429801151 


==> images/pet/rotations_KL/recon_ss_3_angle_10.txt <==
SSIM: 0.7492494565232759 
RelDiff VF: 0.6865854360121109 


==> images/pet/rotations_KL/recon_ss_3_angle_2.txt <==
SSIM: 0.9512931309793266 
RelDiff VF: 0.04225753234035082 


==> images/pet/rotations_KL/recon_ss_3_angle_4.txt <==
SSIM: 0.9484292358906291 
RelDiff VF: 0.041430262540873855 


==> images/pet/rotations_KL/recon_ss_3_angle_6.txt <==
SSIM: 0.9400823987237233 
RelDiff VF: 0.01968525218212246 


==> images/pet/rotations_KL/recon_ss_3_angle_8.txt <==
SSIM: 0.9333662943102208 
RelDiff VF: 0.012245299287815054 


==> images/pet/rotations_KL/recon_ss_4_angle_10.txt <==
SSIM: 0.7424928765032363 
RelDiff VF: 0.696634326566065 


==> images/pet/rotations_KL/recon_ss_4_angle_2.txt <==
SSIM: 0.951185747713467 
RelDiff VF: 0.03827622807626279 


==> images/pet/rotations_KL/recon_ss_4_angle_4.txt <==
SSIM: 0.9503327985288771 
RelDiff VF: 0.035665432903884374 


==> images/pet/rotations_KL/recon_ss_4_angle_6.txt <==
SSIM: 0.9418096470174476 
RelDiff VF: 0.018347426188001375 


==> images/pet/rotations_KL/recon_ss_4_angle_8.txt <==
SSIM: 0.9332073072310038 
RelDiff VF: 0.012415867885665625 


==> images/pet/rotations_KL/recon_ss_5_angle_10.txt <==
SSIM: 0.9457669730185448 
RelDiff VF: 0.009775880622975403 


==> images/pet/rotations_KL/recon_ss_5_angle_12.txt <==
SSIM: 0.7474148495721396 
RelDiff VF: 0.8418783735054296 


==> images/pet/rotations_KL/recon_ss_5_angle_2.txt <==
SSIM: 0.9512250520921197 
RelDiff VF: 0.04069546783069266 


==> images/pet/rotations_KL/recon_ss_5_angle_4.txt <==
SSIM: 0.9504836634803695 
RelDiff VF: 0.034783327465305346 


==> images/pet/rotations_KL/recon_ss_5_angle_6.txt <==
SSIM: 0.9407070209022388 
RelDiff VF: 0.01710375207048005 


==> images/pet/rotations_KL/recon_ss_5_angle_8.txt <==
SSIM: 0.9329484941175198 
RelDiff VF: 0.012788480692695114 


==> images/pet/rotations_KL/three_step_angle_2.txt <==
SSIM: 0.9390868685121099 
RD Vf: 0.07517041802339773 


==> images/pet/rotations_KL/three_step_angle_4.txt <==
SSIM: 0.9467782231195584 
RD Vf: 0.029342138375964475 


==> images/pet/rotations_KL/three_step_angle_6.txt <==
SSIM: 0.9330685829281163 
RD Vf: 0.022890532124034343 


==> images/pet/rotations_KL/three_step_angle_8.txt <==
SSIM: 0.6865197698433279 
RD Vf: 0.7661683418784243 

